Denoising of 3D magnetic resonance images with multi-channel residual learning of convolutional neural network

The denoising of magnetic resonance (MR) images is a task of great importance for improving the acquired image quality. Many methods have been proposed in the literature to retrieve noise free images with good performances. Howerever, the state-of-the-art denoising methods, all needs a time-consuming optimization processes and their performance strongly depend on the estimated noise level parameter. Within this manuscript we propose the idea of denoising MRI Rician noise using a convolutional neural network. The advantage of the proposed methodology is that the learning based model can be directly used in the denosing process without optimization and even without the noise level parameter. Specifically, a ten convolutional layers neural network combined with residual learning and multi-channel strategy was proposed. Two training ways: training on a specific noise level and training on a general level were conducted to demonstrate the capability of our methods. Experimental results over synthetic and real 3D MR data demonstrate our proposed network can achieve superior performance compared with other methods in term of both of the peak signal to noise ratio and the global of structure similarity index. Without noise level parameter, our general noise-applicable model is also better than the other compared methods in two datasets. Furthermore, our training model shows good general applicability.

==> README.TXT <==
SPIE e-journal LaTeX style files
----------------------------------

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Required are the following standard LaTeX style files: 
  times.sty  % default font for this class
  color.sty  % colored fonts
  float.sty
  ifthen.sty
  cite.sty  % version 4.01 or later
The last three files are not available in many LaTeX installations and are 
therefore included in the subdirectory latex-style-files-used. Instaed of 
using these however, it is preferable to install the most recent versions from 
HTTP://WWW.CTAN.ORG.

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Examples of the final formatted manuscript obtained using the above style files:
article.ps, in PostScript
article.pdf, in Adobe Portable Document Format

Further instructions for using these files available at http://kmh-lanl.hansonhub/spie/

Ken Hanson 
kmh@lanl.gov
telephone: 505-667-1402
fax: 505-665-4972


